Diagnosing and Fixing Manifold Overfitting in Deep Generative Models

Likelihood-based, or explicit, deep generative models use neural networks to construct flexible high-dimensional densities. This formulation directly contradicts the manifold hypothesis, which states that observed data lies on a low-dimensional manifold embedded in high-dimensional ambient space. In this paper we investigate the pathologies of maximum-likelihood training in the presence of this dimensionality mismatch. We formally prove that degenerate optima are achieved wherein the manifold itself is learned but not the distribution on it, a phenomenon we call manifold overfitting. We propose a class of two-step procedures consisting of a dimensionality reduction step followed by maximum-likelihood density estimation, and prove that they recover the data-generating distribution in the nonparametric regime, thus avoiding manifold overfitting. We also show that these procedures enable density estimation on the manifolds learned by implicit models, such as generative adversarial networks, hence addressing a major shortcoming of these models. Several recently proposed methods are instances of our two-step procedures; we thus unify, extend, and theoretically justify a large class of models.

==> reviews.txt <==
=================================================================================
Reviewer SQHa
=================================================================================
Summary Of Contributions:
The paper is concerned with learning a data distribution P* in R^D where the data exists on a manifold in R^D. The authors show that max-likelihood approaches lead to generative models assigning density to the correct values in R^D but do not assign the correct amount of density. The authors refer to this as manifold overfitting.

The authors provide theoretical explanation for this and propose a two-step solution, where by they encode (to a latent) and decode an image, but match the distributions of the latent distributions (as well as ensuring decoder(encoder(x)) = x).

Strengths And Weaknesses:
Clarifying question: Page 1: M \in R^D should this be d rather than D? This sentence was confusing “unknown d-dimensional manifold M ⊂ R^D, where d < D.”

The authors say that “This modelling choice implies the model has D-dimensional support” however, many models produce samples from a latent distribution which has a dimension << D. Could the authors comment on the connection here, please.

Can the authors please check for consistency of D and d notation.

Figure 2: What peak values are expected for the manifold in Figure 2 Left panel? Is it that the area under the graph surrounding each data point integrates to 0.3 and 0.7 and hence he peeks are c.0.6 and c.1.4 respectively? This would be good to clarify please?

Following the example from 3.1 it would be very helpful to be explicit that the “manifold overfitting” problem is not that the model can assign density to the correct values, but that it applies the incorrect density to the point values.

Q: “The underlying issue here is that M is “too thin in R^D” , and thus p(x) can “spike to infinity” at every x ∈ M.” Is this not true in all dimensions if density is at a point?

Practically speaking, why does it matter if the model overfits to the manifold, provided that density is assigned to the correct parts of the distribution?

Pg6 “P* -almost surely”, not sure of the role of P* in this sentence?

Figure 4: No upper limit value on the colour bar.

Q: How do you pick the dimension of Pz? If this is too large the same problems will exist and if it’s too small you will not be able to capture the manifold?

Q: Optimising (1) does not guarantee a good decoder? And it is possible to learn a g() that maps all samples to the same value (for example). You need a good decoder to avoid this.

“The condition G(g(x)) = x, P ∗ -almost surely, is what one should expect to obtain during the dimensionality reduction step” is also contradicted by Figure 3?

Comments: “a DGM is performed” <— this sentence does not make sense.

It may make more sense to use more standard generative model notation (either from GAN or VAE literature).

The example in 3.1 is nice to have and it’s great to have the accompanying figure.

State explicitly that m and sigma are mean and standard deviation.

This sentence was a great summary: “The underlying issue here is that M is “too thin in R^D” , and thus p(x) can “spike to infinity” at every x ∈ M.”

This is a very general framework and many existing generative models could easily benefit from this approach. Perhaps it is worth emphasising this more?

Results in Figure 4 appear convincing, but please add a scale to the colour bar.

Very extensive experimentation in Table 1 on a number of datasets and with many model variations. How does the dimension of Pz affect these results?

Table 1 and 2 highlight in bold the best results in each sub-part of the table.

It would help to have one concrete example of the losses used to train a model.

Requested Changes:
The following changes are critical:

Page 1: M \in R^D should this be d rather than D? This sentence was confusing “unknown d-dimensional manifold M ⊂ R^D, where d < D.”

The authors say that “This modelling choice implies the model has D-dimensional support” however, many models produce samples from a latent distribution which has a dimension << D. Could the authors comment on the connection here, please.

Please provide more information about how d is selected?

Please provide examples of losses used, this will add significantly to the understanding of the paper and make it more practical for others to benefit from this work.

Great to have: How well does your model perform compared to single step models when there are some under-represented classes? How does the values of "d" in your model affect performance?

Broader Impact Concerns:
Generative models have been used for data augmentation and for learning representations in low data regimes. If existing models can place more density on lower probability (i.e. under-represented) samples this is may help a model learn representations for those samples(?). In your setup you encourage the model not to assign as much density to less likely samples, could this perpetuate bias and reduce usefulness of learning in low data regimes? Your OOD result were encouraging, but how well does your model perform compared to single step models when there are some under-represented classes? Some simple experiment on MNIST would be interesting.


=================================================================================
Reviewer UUHX
=================================================================================
Summary Of Contributions:
Leveraging measure theory, this paper analyzes the difficulty of maximum likelihood training when the true data density lies on a low-dimensional manifold. An alternative method is thus proposed to address this difficulty, with a two-step idea where a (generalized) autoencoder is first trained to capture the low dimensional manifold before a second likelihood-based model is trained with samples in the latent space. Experiments have demonstrated that this two-step training procedure leads to higher sample quality as well as improved outlier detection results.

Strengths And Weaknesses:
Strengths
Theoretical analysis is rigorous and has minimal assumptions. The theoretical investigation and the proposed two step training can explain practical tricks widely used in many previous works on generative modeling.

Comprehensive discussion of related work.

Weaknesses
Although having a rigorous theoretical analysis is desirable, the proposed two-step training has already been widely used in the community. It is also widely accepted that combining manifold learning and likelihood-based generative modeling can lead to better sample quality (see, e.g., [1]) and better results on outlier detection (see, e.g., [2]). The experimental results are therefore not surprising and do not provide much information to the research community.

Experiments can be more rigorous:

When comparing with baselines, need to make sure the improved performance is not due to having more model parameters. I know authors have briefly described the difference in model parameters in the main text, but I think it can be more clear to include such information directly in Table 1.
Need to verify whether the performance improvement of two-step training only happens for data on low dimensional manifolds. Authors should report results on synthetic datasets in which datapoints do not have a low-dimensional submanifold structure.
Paper can be more comprehensive by including additional related work in the discussion. For example, ref. [3] discusses the difficulty of learning autoregressive generative models on low-dimensional data manifolds, and proposes to perturb data with Gaussian noise before training autoregressive models for significantly improved sample quality.

References:

[1] Razavi, A., Van den Oord, A., & Vinyals, O. (2019). Generating diverse high-fidelity images with vq-vae-2. Advances in neural information processing systems, 32.

[2] Caterini, A. L., Loaiza-Ganem, G., Pleiss, G., & Cunningham, J. P. (2021). Rectangular flows for manifold learning. Advances in Neural Information Processing Systems, 34.

[3] Meng, C., Song, J., Song, Y., Zhao, S., & Ermon, S. (2021). Improved autoregressive modeling with distribution smoothing. arXiv preprint arXiv:2103.15089.

Requested Changes:
Include model parameter counts as an additional column in Table 1.
Perform experiments on synthetic datasets that do not lie on low-dimensional manifolds, and check if the results are consistent with authors' theory.
Broader Impact Concerns:
I disagree with the authors that their approach does not have any negative societal consequences. Two-step training leads to better generative models, which themselves have a lot of issues when applied inappropriately in the real world.

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
Reply 1
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
I would like to thank the authors for providing a detailed response very quickly.

Regarding the extra experiment, I have one additional suggestion: the dimensionality of
needs to be smaller than

and should be set to the same as in other (existing) experiments. The goal is to verify whether the performance gain of two-step models can be fully explained by authors' analysis on low-dimensional data distributions. It would be a bad sign if two-step models still significantly outperform baselines in this synthetic experiment, as this will indicate the existence of confounders and challenge the relevance of authors' theoretical analysis.

Regarding related work, I do think this paper is fairly comprehensive in discussing previous papers and is already above the bar for publication. That said, no paper is perfect and I believe this paper can benefit from relevant observations given by Meng et al. Still, this point is relatively minor so I didn't include this one in the required changes.


=================================================================================
Reviewer Cev4
=================================================================================
Summary Of Contributions:
The paper identifies a failure mode of maximum likelihood training, where the data distribution is concentrated on a low-dimensional manifold, but a density model is defined over the full input space. In this case, the authors argue that the density model can learn an arbitrary distribution over the data manifold.
The authors prove the possibility of manifold overfitting theoretically.
The authors propose a two-step procedure, where first the data is projected in a low-dimensional embedding space, and then a density model is learned in the embedding space. The embedding is done with a generalized auto-encoder model.
The authors show that the two step procedure allows for improvements in FID scores and OOD detection.
Strengths And Weaknesses:
Strengths.

The paper is very well written. It includes fairly technical mathematical statements, but they are presented in a clear way, with supporting intuition. I enjoyed reading the paper.
The presented observations are interesting and insightful. While in hindsight the main statement (manifold overfitting) may be fairly clear, I don't think I thought about this particular phenomenon deeply before.
The proposed method is very simple and practical.
The empirical results are promising.
Weaknesses and other thoughts.

The theory in the paper focuses on the case when the data actually lies on a low-dimensional manifold. However, it is not obvious how much of a concern this scenario is in practice. In particular, in practice people often use dequantization which leads to a slightly softer distribution, which doesn't strictly lie on a manifold. The authors comment on this point and show that adding noise to the data is not sufficient to achieve the gains in FID scores from the proposed two-stage procedure. However, I don't think this point can be fully dismissed based on the presented results.
Generally, it is not obvious from the results in the paper if manifold overfitting happens in generative models in practice. The main evidence is the synthetic experiment in Figure 4, and the experiments showing improved FID scores and OOD detection with the two-step procedure. It would be great to see experiments directly showing that a version of manifold overfitting happens in realistic generative models.
Methods similar to the proposed two-stage procedure have been considered before, at least in the context of OOD detection (but likely also in generative models more generally). For example [1-3] all consider density modeling in the embedding space, showing strong results.
Classical mixture of Gaussians example

The authors mention that the manifold overfitting is quite different from regular density model overfitting on page 5, and I generally agree. However, I wanted to mention the classical MoG example mentioned in Bishop [4], section 9.2.1, Fig. 9.7. On a finite dataset, a mixture of Gaussians with two components can already achieve arbitrarily high likelihoods: the first component needs to overfit one datapoint, while the other component should just cover the rest of the data. This way, it is possible to achieve arbitrary likelihoods with a fixed capacity model class, as the data size grows.

This example is, however, different from the manifold overfitting, as the likelihood will only be infinite for one datapoint. But I think it is still worth mentioning.

References

[1] Deep Residual Flow for Out of Distribution Detection Ev Zisselman, Aviv Tamar

[2] Why Normalizing Flows Fail to Detect Out-of-Distribution Data Polina Kirichenko, Pavel Izmailov, Andrew Gordon Wilson

[3] Hybrid Models for Open Set Recognition Hongjie Zhang, Ang Li, Jie Guo, Yanwen Guo

[4] Pattern Recognition and Machine Learning Christopher Bishop

Requested Changes:
I think this is a strong paper and I recommend acceptance. So, I don't request any changes that are required for acceptance, just some suggestions for what can strengthen the paper in my opinion.

I would be excited to see an experiment showing that manifold overfitting is an issue in practice. [not required]
It would be interesting to see more ablations in the experiments. In particular, what is the effect of the parameter , dimension of the learned manifold? What if you under or over-estimate it. [not required]
More controlled experiments would be interesting. In particular, what if the learned manifold in Fig 4 was different from the ground truth (shifted circle or a square)? [not required]
I would love to see experiments showing that learning a distribution in the low-dimensionality space in the two-step procedure helps with FID scores for state-of-the-art models. As far as I understand, learning a density model in the embedding space should be cheap, so you may even be able to do it on a dataset like ImageNet, with a state-of-the-art GAN model. There, an improvement in FID scores would be quite exciting. [not required]
Broader Impact Concerns:
No ethical concerns.




====
Response
====
If $\mathcal{M}$ was not "too thin in $\mathbb{R}^D$" in the sense that $p$ assigns positive probability to it, i.e. $\int_{\mathcal{M}} p(x) dx > 0$ and $p$ also took infinite values on $\mathcal{M}$, it would follow that $p$ integrates to $\infinity$ and cannot possibly be a density. In other words, in the case where $d=D$ (which would assign positive probability to the manifold) we cannot have densities diverging to infinity along the entire manifold. It is nonetheless possible to have a density which assigns values diverging to infinity to every observed datapoint, and this is just regular overfitting (see footnote 3). We discuss the differences between manifold and regular overfitting on section 3.2 in page 5, and summarizing, manifold overfitting is a more dire problem as it does not need increased model capacity as more datapoints are observed, and cannot be detected in practice by comparing train and test log-likelihoods. Finally, we point out the reviewer later mentioned this sentence as a "great summary", please let us know if any confusion persists.
